Two-level error estimation for the integral fractional Laplacian

For the singular integral definition of the fractional Laplacian, we consider an adaptive finite element method steered by two-level error indicators. For this algorithm, we show linear convergence in two and three space dimensions as well as convergence of the algorithm with optimal algebraic rates in 2D, when newest vertex bisection is employed for mesh refinement.

==> ex_25_30_12500_Lshape_uniform.txt <==
192.000000     0.444329     0.305980
768.000000     0.319797     0.230358
3072.000000     0.225510     0.166960
12288.000000     0.156029     0.119237


==> ex_25_30_8300_Lshape_adaptive.txt <==
192.000000     0.444329     0.305980
319.000000     0.404747     0.285570
438.000000     0.358881     0.254107
547.000000     0.319870     0.230836
751.000000     0.288133     0.211483
997.000000     0.258828     0.196112
1258.000000     0.231819     0.171878
1555.000000     0.210399     0.155181
2044.000000     0.188722     0.143148
2647.000000     0.165979     0.126991
3213.000000     0.148158     0.111997
4142.000000     0.131601     0.101878
5293.000000     0.116267     0.092347
6477.000000     0.103101     0.082588
7952.000000     0.091427     0.075177


==> ex_25_30_8300_circle_adaptive.txt <==
128.000000     0.667647     0.456294
269.000000     0.605858     0.413589
385.000000     0.523001     0.377258
471.000000     0.472156     0.343818
707.000000     0.431236     0.317649
921.000000     0.390884     0.291474
1119.000000     0.349740     0.262493
1377.000000     0.309334     0.224555
1831.000000     0.283005     0.208855
2247.000000     0.255988     0.191452
2917.000000     0.222156     0.169936
3404.000000     0.198094     0.151058
4198.000000     0.179478     0.139953
5461.000000     0.154349     0.125575



==> ex_25_30_8300_circle_uniform.txt <==
128.000000     0.667647     0.456294
512.000000     0.483102     0.354625
2048.000000     0.339347     0.262220
8192.000000     0.229695     0.189739


==> ex_75_30_7000_circle_adaptive_constant.txt <==
128.000000     0.619801     0.395706
251.000000     0.542351     0.360778
297.000000     0.501235     0.315683
349.000000     0.455698     0.275179
390.000000     0.418952     0.244138
609.000000     0.389748     0.235056
720.000000     0.366871     0.208956
850.000000     0.341130     0.198244
961.000000     0.291846     0.191834
1108.000000     0.267836     0.166886
1587.000000     0.248214     0.158799
1830.000000     0.233278     0.144138
2157.000000     0.203889     0.135058
2485.000000     0.177405     0.122109
3595.000000     0.161618     0.114753
4290.000000     0.146053     0.105625



==> ex_75_40_8500_Lshape_adaptive.txt <==
192.000000     0.185415     0.151235
311.000000     0.158989     0.124818
442.000000     0.134431     0.102840
615.000000     0.114314     0.090616
892.000000     0.100532     0.078858
1212.000000     0.087124     0.070440
1775.000000     0.074523     0.059960
2429.000000     0.065097     0.052008
3626.000000     0.055440     0.044802
5159.000000     0.047829     0.038334
7167.000000     0.041263     0.032645


==> ex_75_60_12500_Lshape_uniform.txt <==
192.000000     0.185415     0.151235
768.000000     0.121493     0.099898
3072.000000     0.081121     0.066083
12288.000000     0.055287     0.044469


==> ex_75_60_8300_circle_uniform.txt <==
128.000000     0.619801     0.395706
512.000000     0.397043     0.265797
2048.000000     0.253543     0.179676
8192.000000     0.155820     0.123713

